Development and Numerical Analysis of "Black-box" Counterpropagating Wave Algorithm for Exact Quantum Scattering Calculations

In a recent series of papers [J. Chem. Phys. 121 4501 (2004), J. Chem. Phys. 124 034115 (2006), J. Chem. Phys. 124 034116 (2006)] a bipolar counter-propagating wave decomposition, Psi = Psi+ + Psi-, was presented for stationary bound states Psi of the one-dimensional Shrodinger equation, such that the components Psi+- approach their semiclassical WKB analogs in the large action limit. The corresponding bipolar quantum trajectories are classical-like and well-behaved, even when Psi has many nodes, or is wildly oscillatory. In this paper, the earlier results are used to construct a universal ``black-box'' algorithm, numerically robust, stable and efficient, for computing accurate scattering quantities of any quantum dynamical system in one degree of freedom.

==> abstract.txt <==
In a recent series of papers [J. Chem. Phys. {\bf 121} 4501 (2004),
J. Chem. Phys. {\bf 124} 034115 (2006), J. Chem. Phys. {\bf 124}
034116 (2006)] a bipolar counter-propagating wave decomposition,
Psi = Psi+ + Psi-, was presented for stationary bound states
Psi of the one-dimensional Shrodinger equation, such that the components
Psi+- approach their semiclassical WKB analogs in
the large action limit. The corresponding bipolar quantum trajectories
are classical-like and well-behaved, even when Psi has many nodes, or
is wildly oscillatory. In this paper, the earlier results are used to
construct a universal ``black-box'' algorithm, numerically robust,
stable and efficient, for computing accurate scattering quantities of
any quantum dynamical system in one degree of freedom.

